The expected measurement precision of the branching ratio of the Higgs decaying to the di-photon at the CEPC

This paper presents the prospects of measuring $\sigma(e^{+}e^{-}\to ZH)\times Br(H \to \gamma\gamma)$ in 3 $Z$ decay channels $Z \to q\bar{q} / \mu^{+} \mu^{-} / \nu\bar{\nu}$ using the baseline detector with $\sqrt{s} = 240 GeV$ at the Circular Electron Positron Collider (CEPC) . The simulated Monte Carlo events are generated and scaled to an integrated luminosity of 5.6 $ab^{-1}$ to mimic the data. Extrapolated results to 20 $ab^{-1}$ are also shown. The expected statistical precision of this measurement after combining 3 channels of $Z$ boson decay is 7.7\%. With some preliminary estimation on the systematical uncertainties, the total precision is 7.9\%. The performance of CEPC electro-magnetic calorimeter (ECAL) is studied by smearing the photon energy resolution in simulated events in $e^{+}e^{-} \to ZH \to q\bar{q}\gamma\gamma$ channel. In present ECAL design, the stochastic term in resolution plays the dominant role in the precision of Higgs measurements in $H \to \gamma\gamma$ channel. The impact of the resolution on the measured precision of $\sigma(ZH)\times Br(ZH \to q\bar{q}\gamma\gamma)$ as well as the optimization of ECAL constant term and stochastic term are studied for the further detector design.

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


